Broadband spectro-temporal investigation of neutron star low-mass X-ray binary GX 349+2

We report a broadband investigation of the Z-type neutron star (NS) low mass X-ray binary (LMXB) GX 349+2 using AstroSat and NICER. AstroSat observed the source exhibiting large scale variability in its normal branch (NB) /flaring branch (FB) vertex and flaring branch (FB) and a moderate evolution during NICER observations. The power spectra exhibit very low-frequency noise (VLFN) and low-frequency noise (LFN)/flaring branch noise (FBN), described by a power law and an evolving Lorentzian. We investigate the energy dependence of variability components and their correlation with the spectral state to probe their origin. The joint spectra of GX 349+2 are modeled by two thermal and one non-thermal component. The source moves along the Z track, with the increasing accretion rate, further heating of the NS boundary layer, and increasing temperature/radius of the brightened hotspot at the disc-boundary layer interface/NS surface. A power law well represents the hard non-thermal coronal emission. As predicted by the gravitational redshift, we find a correlation between the line energy detected in NICER spectra and the inner disc radius with the Spearman rank correlation coefficient of 1. Using this correlation, we demonstrate the potential of a method to constrain the accreting compact object properties, including evolving continuum and line spectroscopy. We report the first detection of hard lag providing evidence of the VLFN originating from the accretion disc in NS LMXBs, representing fluctuation of propagation through the disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
